RBF-GNN: Rational Basis Functions for Pseudo-Coordinate based Graph Convolutions

We propose RBF-GNN, a new pseudo-coordinate based graph neural network architecture that takes into account Euclidean, spherical or angular coordinates and uses them to induce a powerful spatial inductive bias. Similar in architecture to SplineCNN, we improve upon the latter by replacing the less efficient sparse-activation based B-splines whose number grows exponentially with dimension by rational Pad\'e basis functions. For effective training we propose a spline-subspace initialization and a variance-preserving weight rescaling. Experimentally, we evaluate on a number of popular neural network architectures that use SplineCNNs. We replace only the SplineCNNs with RBF-GNN. We achieve improved results, including on semantic keypoint matching, shape matching, event based camera computer vision tasks. Code is available at https://github.com/pawelswoboda/RationalBasisCNN.

==> figures/eventedges.dat <==
x y t
0.5493 0.2718 0.7200
0.5623 0.2803 0.7669

0.5493 0.2718 0.7200
0.5716 0.2821 0.7363

0.5493 0.2718 0.7200
0.5272 0.2779 0.6866

0.5493 0.2718 0.7200
0.5551 0.2463 0.6994

0.5493 0.2718 0.7200
0.5666 0.2812 0.7755

0.5493 0.2718 0.7200
0.5550 0.2780 0.6327

0.5493 0.2718 0.7200
0.5754 0.2571 0.7519



==> figures/events_off.dat <==
x y t
0.5673 0.3044 0.0297
0.6158 0.2950 0.0224
0.7055 0.2875 0.0350
0.7048 0.2813 0.0238
0.6772 0.2548 0.0309
0.4032 0.1222 0.0327
0.6702 0.1126 0.0383
0.7253 0.1027 0.0412
0.7080 0.2696 0.0508
0.6334 0.2531 0.0600
0.6667 0.2444 0.0426
0.5156 0.2226 0.0534
0.3605 0.2103 0.0611
0.3455 0.2083 0.0461
0.3384 0.2029 0.0465
0.3828 0.1938 0.0483
0.4242 0.1938 0.0620
0.4368 0.1526 0.0445
0.6006 0.1472 0.0624
0.3976 0.1351 0.0561
0.3918 0.1207 0.0431
0.7205 0.1090 0.0633
0.4724 0.0947 0.0589
0.6510 0.0950 0.0431
0.3683 0.0792 0.0522
0.4723 0.0501 0.0550
0.5691 0.3063 0.0771
0.6049 0.2806 0.0811
0.6993 0.2626 0.0670
0.4096 0.2035 0.0705
0.8760 0.1882 0.0704
0.8794 0.1831 0.0808
0.3874 0.1572 0.0728
0.5472 0.1531 0.0730
0.5859 0.1512 0.0719
0.3320 0.1414 0.0641
0.5997 0.1410 0.0746
0.3039 0.1250 0.0722
0.3081 0.1243 0.0641
0.5810 0.1223 0.0708
0.7189 0.1121 0.0846
0.5968 0.1085 0.0728
0.3403 0.1069 0.0721
0.5802 0.1064 0.0727
0.5100 0.1028 0.0663
0.7031 0.0983 0.0652
0.6052 0.0867 0.0803
0.3554 0.0830 0.0668
0.3672 0.0765 0.0766
0.4531 0.0571 0.0829
0.4654 0.0554 0.0761
0.5411 0.2952 0.1021
0.8820 0.1921 0.0958
0.8829 0.1897 0.0909
0.9123 0.1764 0.0966
0.3902 0.1637 0.0859
0.3323 0.1218 0.0959
0.5711 0.1106 0.1007
0.5019 0.0965 0.0963
0.5876 0.0880 0.1014
0.6006 0.0808 0.0978
0.6252 0.0826 0.1014
0.7355 0.2940 0.1180
0.5307 0.2845 0.1251
0.8248 0.2237 0.1103
0.6076 0.2194 0.1175
0.3842 0.1995 0.1069
0.8522 0.1852 0.1245
0.8725 0.1766 0.1223
0.3870 0.1579 0.1254
0.5260 0.1496 0.1107
0.3019 0.1429 0.1183
0.5818 0.1218 0.1249
0.5935 0.1203 0.1121
0.5932 0.1153 0.1258
0.5830 0.0905 0.1187
0.5954 0.0847 0.1167
0.5815 0.0797 0.1233
0.3569 0.0769 0.1250
0.5105 0.0457 0.1161
0.5158 0.2728 0.1411
0.6834 0.2696 0.1337
0.8595 0.2073 0.1311
0.4183 0.1418 0.1306
0.5773 0.1419 0.1467
0.8047 0.1377 0.1449
0.7581 0.1269 0.1401
0.5691 0.1177 0.1401
0.5843 0.0849 0.1390
0.5760 0.0824 0.1296
0.5199 0.2946 0.1552
0.7791 0.2753 0.1547
0.5089 0.2747 0.1602
0.8418 0.2055 0.1613
0.7640 0.1401 0.1520
0.7006 0.1145 0.1572
0.5793 0.0845 0.1633
0.5670 0.0779 0.1505
0.4277 0.0574 0.1596
0.5083 0.0453 0.1530
0.6629 0.2875 0.1909
0.7723 0.2765 0.1913
0.7682 0.2519 0.1891
0.8028 0.2158 0.1724
0.4158 0.2009 0.1770
0.8801 0.1907 0.1801
0.3169 0.1678 0.1783
0.8004 0.1457 0.1889
0.3654 0.1374 0.1761
0.5779 0.1226 0.1852
0.3105 0.1204 0.1798
0.2882 0.1077 0.1825
0.3871 0.1077 0.1810
0.6642 0.1079 0.1851
0.2864 0.0989 0.1871
0.5564 0.0981 0.1755
0.3383 0.0765 0.1775
0.5705 0.0752 0.1731
0.3725 0.0659 0.1864
0.5478 0.0648 0.1897
0.5080 0.2945 0.1957
0.7132 0.2923 0.2054
0.6592 0.2823 0.2071
0.7214 0.2697 0.2099
0.4879 0.2629 0.1971
0.8016 0.2574 0.2017
0.6475 0.1978 0.1917
0.6769 0.1986 0.1961
0.8346 0.1812 0.1992
0.2833 0.1583 0.2083
0.2914 0.1575 0.2089
0.2954 0.1511 0.2102
0.2744 0.1418 0.1925
0.7654 0.1432 0.2027
0.7308 0.1225 0.1951
0.3591 0.1209 0.2116
0.5623 0.1065 0.1974
0.3284 0.0926 0.2095
0.3452 0.0914 0.2097
0.5019 0.0459 0.1981
0.5082 0.2991 0.2213
0.6731 0.2328 0.2187
0.6385 0.1988 0.2296
0.8527 0.1877 0.2144
0.3883 0.1728 0.2297
0.8376 0.1692 0.2312
0.3530 0.1585 0.2303
0.7860 0.1389 0.2301
0.2910 0.1225 0.2251
0.4338 0.1032 0.2219
0.4452 0.1045 0.2220
0.4364 0.0965 0.2321
0.6637 0.2494 0.2532
0.5258 0.2379 0.2455
0.6166 0.2343 0.2415
0.8175 0.1757 0.2348
0.3555 0.1594 0.2459
0.8434 0.1597 0.2476
0.3855 0.1493 0.2502
0.8400 0.1479 0.2372
0.3354 0.1423 0.2504
0.3407 0.1427 0.2350
0.5262 0.1202 0.2399
0.5605 0.1078 0.2411
0.4246 0.1000 0.2422
0.5861 0.0820 0.2447
0.4367 0.0780 0.2348
0.5075 0.0780 0.2385
0.3336 0.0743 0.2368
0.4980 0.3001 0.2661
0.6424 0.2714 0.2707
0.6164 0.2632 0.2656
0.3631 0.1938 0.2722
0.2529 0.1851 0.2755
0.5943 0.1631 0.2661
0.4295 0.1610 0.2562
0.3134 0.1128 0.2562
0.3183 0.1023 0.2655
0.6411 0.0964 0.2747
0.6275 0.0939 0.2643
0.5336 0.0636 0.2565
0.6918 0.2903 0.2826
0.6975 0.2700 0.2825
0.5285 0.2612 0.2908
0.3107 0.2155 0.2789
0.3611 0.2146 0.2801
0.7289 0.2114 0.2835
0.3468 0.1721 0.2925
0.7974 0.1477 0.2913
0.7674 0.1378 0.2863
0.3531 0.1330 0.2951
0.5410 0.1022 0.2788
0.4890 0.3052 0.3133
0.7490 0.2824 0.2999
0.6909 0.2794 0.3162
0.6319 0.2603 0.3171
0.5679 0.2544 0.3136
0.4788 0.2330 0.3008
0.6159 0.2228 0.3163
0.3370 0.1948 0.3075
0.7887 0.1597 0.3061
0.3230 0.1582 0.3188
0.3325 0.1423 0.3184
0.4590 0.1360 0.3189
0.2606 0.1267 0.3108
0.4935 0.1223 0.2990
0.5953 0.1124 0.3106
0.2644 0.1097 0.3039
0.4784 0.0914 0.3119
0.5244 0.0730 0.3144
0.5254 0.3117 0.3227
0.6196 0.2871 0.3245
0.7543 0.2750 0.3404
0.5161 0.2571 0.3222
0.5603 0.2561 0.3392
0.6843 0.2493 0.3231
0.4891 0.2367 0.3268
0.5471 0.2193 0.3202
0.7186 0.2135 0.3337
0.2534 0.1920 0.3211
0.7983 0.1603 0.3331
0.8154 0.1502 0.3290
0.8176 0.1514 0.3358
0.7623 0.1458 0.3206
0.6915 0.1353 0.3318
0.7286 0.1313 0.3252
0.2312 0.1278 0.3326
0.5700 0.1102 0.3269
0.5290 0.0984 0.3292
0.5410 0.0875 0.3212
0.5481 0.2958 0.3547
0.5513 0.2954 0.3611
0.6725 0.2945 0.3541
0.5116 0.2720 0.3407
0.2963 0.2149 0.3410
0.5260 0.1793 0.3472
0.2455 0.1603 0.3539
0.3566 0.1468 0.3523
0.3584 0.1457 0.3541
0.2385 0.1180 0.3611
0.5310 0.1035 0.3421
0.5201 0.0879 0.3409
0.3905 0.0530 0.3469
0.7051 0.2915 0.3732
0.4525 0.2724 0.3717
0.4499 0.2706 0.3673
0.5553 0.2483 0.3651
0.2584 0.2077 0.3714
0.3325 0.2042 0.3685
0.2270 0.1764 0.3777
0.8309 0.1725 0.3633
0.2390 0.1589 0.3801
0.2480 0.1515 0.3755
0.3514 0.1482 0.3629
0.7021 0.1390 0.3623
0.5030 0.1358 0.3801
0.6536 0.1304 0.3664
0.5905 0.1161 0.3687
0.3737 0.1065 0.3693
0.4731 0.0974 0.3687
0.2628 0.0838 0.3807
0.5215 0.0850 0.3781
0.3417 0.0792 0.3755
0.6010 0.2834 0.3865
0.5014 0.2688 0.4011
0.4993 0.2628 0.4032
0.5185 0.2147 0.3984
0.5064 0.1676 0.4042
0.8014 0.1597 0.3936
0.2306 0.1555 0.3903
0.5170 0.1303 0.3959
0.4097 0.1143 0.3894
0.2318 0.0919 0.3887
0.3870 0.0503 0.3955
0.7138 0.2883 0.4095
0.5965 0.2833 0.4150
0.4959 0.2671 0.4133
0.4970 0.2563 0.4119
0.5964 0.2552 0.4103
0.3958 0.2403 0.4083
0.6569 0.2364 0.4070
0.4843 0.2341 0.4205
0.6932 0.2134 0.4187
0.2372 0.2052 0.4133
0.2115 0.1906 0.4161
0.7740 0.1860 0.4109
0.7940 0.1558 0.4247
0.7947 0.1577 0.4206
0.4917 0.1526 0.4219
0.4385 0.1391 0.4158
0.6055 0.1210 0.4124
0.3446 0.1085 0.4139
0.6039 0.1057 0.4080
0.4966 0.0630 0.4201
0.4424 0.0458 0.4139
0.4402 0.2807 0.4273
0.5931 0.2793 0.4423
0.6105 0.2582 0.4306
0.6176 0.2545 0.4385
0.7056 0.2516 0.4458
0.8128 0.2184 0.4340
0.7904 0.1872 0.4364
0.7922 0.1818 0.4344
0.5311 0.1653 0.4448
0.2646 0.1548 0.4265
0.4812 0.1373 0.4394
0.3330 0.1358 0.4313
0.2324 0.1272 0.4382
0.2285 0.1217 0.4442
0.5822 0.2522 0.4596
0.6112 0.2527 0.4562
0.6560 0.2492 0.4514
0.5864 0.2351 0.4654
0.2637 0.2044 0.4544
0.2975 0.1671 0.4593
0.7705 0.1598 0.4550
0.4822 0.1294 0.4478
0.4983 0.1298 0.4645
0.7661 0.1304 0.4672
0.6232 0.1151 0.4659
0.5363 0.1098 0.4515
0.2991 0.0653 0.4609
0.4970 0.2929 0.4804
0.6439 0.2834 0.4788
0.4929 0.2775 0.4828
0.6017 0.2532 0.4798
0.4341 0.2423 0.4756
0.4510 0.2364 0.4844
0.2230 0.2072 0.4839
0.7610 0.1907 0.4879
0.7524 0.1840 0.4697
0.7465 0.1743 0.4820
0.7674 0.1688 0.4806
0.2082 0.1618 0.4786
0.7395 0.1594 0.4792
0.2210 0.1552 0.4711
0.2690 0.1518 0.4882
0.2912 0.1508 0.4774
0.2399 0.1474 0.4687
0.2044 0.1177 0.4691
0.4146 0.2768 0.4988
0.5854 0.2666 0.5058
0.6169 0.2521 0.5037
0.6005 0.2465 0.5087
0.6825 0.2429 0.5051
0.4471 0.2379 0.4948
0.2683 0.2184 0.5081
0.4747 0.1481 0.5094
0.4782 0.1432 0.5012
0.7039 0.1348 0.5041
0.4804 0.1175 0.5031
0.3947 0.1153 0.4988
0.2039 0.1122 0.4949
0.4514 0.1024 0.4993
0.5785 0.2777 0.5166
0.7011 0.2675 0.5222
0.5688 0.2569 0.5172
0.5465 0.2415 0.5163
0.5495 0.2267 0.5180
0.5220 0.1784 0.5284
0.7437 0.1786 0.5259
0.2051 0.1589 0.5265
0.7291 0.1598 0.5210
0.1960 0.1556 0.5163
0.2729 0.1539 0.5194
0.2223 0.1492 0.5111
0.7505 0.1282 0.5266
0.4916 0.1054 0.5144
0.4321 0.0830 0.5129
0.4620 0.0696 0.5245
0.4456 0.0497 0.5260
0.4788 0.2778 0.5449
0.5672 0.2586 0.5499
0.4975 0.2568 0.5353
0.7500 0.2013 0.5516
0.7591 0.1913 0.5356
0.1785 0.1762 0.5385
0.2215 0.1704 0.5519
0.2691 0.1448 0.5351
0.4673 0.1448 0.5462
0.1742 0.1357 0.5396
0.4709 0.1148 0.5425
0.4675 0.0963 0.5501
0.3812 0.0499 0.5462
0.6262 0.2979 0.5565
0.5596 0.2803 0.5541
0.3630 0.2474 0.5632
0.5069 0.2468 0.5726
0.7552 0.1943 0.5691
0.7781 0.1730 0.5567
0.1722 0.1434 0.5723
0.1972 0.1425 0.5607
0.6949 0.1426 0.5651
0.6393 0.1376 0.5718
0.6784 0.1323 0.5625
0.1854 0.1233 0.5693
0.5976 0.1156 0.5705
0.7045 0.1150 0.5702
0.3738 0.0956 0.5668
0.2957 0.0594 0.5734
0.3008 0.0602 0.5695
0.3714 0.0548 0.5616
0.4493 0.2708 0.5789
0.4899 0.2557 0.5770
0.5281 0.2575 0.5942
0.6081 0.2372 0.5776
0.7745 0.1890 0.5791
0.1658 0.1889 0.5797
0.2202 0.1882 0.5852
0.1726 0.1714 0.5915
0.7449 0.1707 0.5760
0.4541 0.1441 0.5820
0.2926 0.1368 0.5946
0.7375 0.1331 0.5880
0.1916 0.1266 0.5891
0.5648 0.1066 0.5910
0.3627 0.0877 0.5928
0.3838 0.2450 0.5959
0.2846 0.2182 0.6029
0.2385 0.2014 0.6105
0.7109 0.2003 0.6049
0.1726 0.1496 0.6127
0.2430 0.1440 0.6063
0.4314 0.1369 0.6041
0.4185 0.1319 0.6010
0.4505 0.0930 0.6104
0.1962 0.0838 0.6041
0.5435 0.2908 0.6357
0.5523 0.2590 0.6209
0.3925 0.2422 0.6300
0.4058 0.2239 0.6373
0.4650 0.2182 0.6194
0.1557 0.1832 0.6226
0.2281 0.1466 0.6254
0.2783 0.1469 0.6381
0.6367 0.1256 0.6249
0.5204 0.1015 0.6251
0.2156 0.0893 0.6319
0.4465 0.0898 0.6248
0.4508 0.0836 0.6256
0.2548 0.0639 0.6328
0.4370 0.0617 0.6179
0.4312 0.3032 0.6574
0.4940 0.2968 0.6544
0.5307 0.2851 0.6485
0.4183 0.2262 0.6474
0.2567 0.2241 0.6529
0.1801 0.2068 0.6580
0.1509 0.1906 0.6538
0.1587 0.1581 0.6445
0.2736 0.1545 0.6463
0.6739 0.1425 0.6441
0.6541 0.1336 0.6580
0.5755 0.1296 0.6440
0.4488 0.1272 0.6486
0.1853 0.1153 0.6544
0.2310 0.1143 0.6498
0.1767 0.1103 0.6395
0.5260 0.1035 0.6434
0.2441 0.0854 0.6574
0.4449 0.0846 0.6394
0.2982 0.0534 0.6487
0.3630 0.0472 0.6591
0.5253 0.2962 0.6755
0.5387 0.2767 0.6791
0.4243 0.2631 0.6792
0.6530 0.2527 0.6634
0.3922 0.2389 0.6631
0.4789 0.1922 0.6610
0.1431 0.1899 0.6783
0.4833 0.1866 0.6711
0.2767 0.1629 0.6692
0.1515 0.1592 0.6613
0.2034 0.1540 0.6631
0.6696 0.1523 0.6775
0.1639 0.1321 0.6629
0.6509 0.1308 0.6775
0.5211 0.1187 0.6721
0.6452 0.1165 0.6668
0.3464 0.1089 0.6744
0.4447 0.0885 0.6793
0.2933 0.0560 0.6756
0.3359 0.0484 0.6759
0.5788 0.2905 0.6875
0.6365 0.2872 0.6884
0.5272 0.2779 0.6866
0.3344 0.2467 0.7006
0.1390 0.1921 0.7020
0.7218 0.1887 0.6822
0.6259 0.1480 0.6849
0.2314 0.1436 0.6984
0.7081 0.1325 0.6970
0.4388 0.1196 0.6892
0.5986 0.1210 0.7007
0.3761 0.1182 0.6909
0.3243 0.1076 0.6951
0.3045 0.1040 0.6903
0.3253 0.1002 0.6814
0.2024 0.0841 0.6870
0.1963 0.0789 0.6878
0.2014 0.0770 0.6957
0.3732 0.0444 0.6953
0.5191 0.2947 0.7081
0.5830 0.2789 0.7102
0.6355 0.2757 0.7051
0.4537 0.2534 0.7035
0.3886 0.2485 0.7092
0.3956 0.2211 0.7192
0.2075 0.2173 0.7124
0.2471 0.1937 0.7217
0.7500 0.1924 0.7097
0.6604 0.1573 0.7171
0.2206 0.1471 0.7190
0.7087 0.1406 0.7085
0.5372 0.1225 0.7110
0.1584 0.1172 0.7197
0.6111 0.1190 0.7036
0.1902 0.0895 0.7043
0.4066 0.0548 0.7202
0.5138 0.2864 0.7435
0.5716 0.2821 0.7363
0.2519 0.2255 0.7249
0.1892 0.2157 0.7390
0.7474 0.2158 0.7276
0.1284 0.1674 0.7242
0.1376 0.1558 0.7429
0.4086 0.1474 0.7341
0.2212 0.1407 0.7421
0.1216 0.1378 0.7296
0.2101 0.1367 0.7425
0.4032 0.1356 0.7441
0.6229 0.1333 0.7384
0.1460 0.1212 0.7306
0.4035 0.1214 0.7342
0.4290 0.0927 0.7427
0.3231 0.0902 0.7398
0.2238 0.0886 0.7410
0.3206 0.0837 0.7424
0.1747 0.0817 0.7419
0.1931 0.0768 0.7277
0.2267 0.0658 0.7283
0.2453 0.0592 0.7341
0.4084 0.3041 0.7531
0.6291 0.2819 0.7594
0.5754 0.2571 0.7519
0.4472 0.2547 0.7502
0.1207 0.1853 0.7618
0.1284 0.1665 0.7515
0.2522 0.1405 0.7457
0.6078 0.1336 0.7587
0.1482 0.1318 0.7603
0.5590 0.1313 0.7625
0.4069 0.1219 0.7590
0.4205 0.1216 0.7615
0.4237 0.1160 0.7623
0.4209 0.1135 0.7448
0.2915 0.1043 0.7489
0.4112 0.1014 0.7605
0.4962 0.0932 0.7568
0.4239 0.0869 0.7475
0.3598 0.0729 0.7461
0.2079 0.0700 0.7545
0.5623 0.2803 0.7669
0.3933 0.2662 0.7732
0.3923 0.2565 0.7831
0.2733 0.2309 0.7678
0.1439 0.2066 0.7830
0.1123 0.1818 0.7693
0.6797 0.1689 0.7684
0.6955 0.1688 0.7825
0.3672 0.1586 0.7735
0.3744 0.1281 0.7867
0.4140 0.1293 0.7826
0.2659 0.1196 0.7819
0.4025 0.1207 0.7691
0.5932 0.1167 0.7789
0.1497 0.1153 0.7661
0.4193 0.1093 0.7793
0.4054 0.0840 0.7689
0.1670 0.0802 0.7859
0.4096 0.0759 0.7779
0.3899 0.0695 0.7799
0.4425 0.2500 0.8015
0.1091 0.1812 0.7966
0.4436 0.1805 0.7937
0.2286 0.1773 0.8015
0.2306 0.1577 0.7987
0.1158 0.1355 0.7974
0.5517 0.1325 0.7935
0.1147 0.1170 0.8079
0.5876 0.1179 0.7883
0.4928 0.1071 0.7969
0.2909 0.1030 0.8012
0.3401 0.1021 0.7963
0.3460 0.0896 0.7948
0.1760 0.0761 0.8033
0.2871 0.0738 0.8047
0.3275 0.0469 0.7930
0.4327 0.3025 0.8114
0.3835 0.2668 0.8158
0.4566 0.2349 0.8169
0.6618 0.2047 0.8268
0.1979 0.1950 0.8133
0.1199 0.1913 0.8230
0.6463 0.1837 0.8205
0.6774 0.1819 0.8229
0.1966 0.1692 0.8093
0.3158 0.1651 0.8116
0.1275 0.1503 0.8219
0.2289 0.1497 0.8296
0.1111 0.1361 0.8087
0.5951 0.1315 0.8159
0.1290 0.1237 0.8146
0.1813 0.1167 0.8228
0.5572 0.1111 0.8092
0.1316 0.1057 0.8219
0.1484 0.1048 0.8160
0.3961 0.0928 0.8209
0.4061 0.0932 0.8266
0.3424 0.3010 0.8492
0.3204 0.2729 0.8461
0.5237 0.2455 0.8326
0.6637 0.1898 0.8354
0.6796 0.1613 0.8317
0.1313 0.1572 0.8391
0.1463 0.1475 0.8508
0.1195 0.1457 0.8357
0.2227 0.1408 0.8332
0.1546 0.0881 0.8474
0.1390 0.0815 0.8502
0.3832 0.0807 0.8447
0.3898 0.0739 0.8476
0.2578 0.0547 0.8455
0.3344 0.0437 0.8329
0.4681 0.2469 0.8522
0.2280 0.2289 0.8605
0.1586 0.1919 0.8567
0.6569 0.1890 0.8566
0.3740 0.1527 0.8582
0.1193 0.1483 0.8680
0.1778 0.1478 0.8691
0.1683 0.1440 0.8568
0.1085 0.1352 0.8664
0.3934 0.1150 0.8651
0.4303 0.1098 0.8523
0.4540 0.0985 0.8701
0.3908 0.0861 0.8573
0.3800 0.0848 0.8722
0.4200 0.3003 0.8817
0.5785 0.2898 0.8728
0.4792 0.2757 0.8880
0.4146 0.2464 0.8889
0.2844 0.2435 0.8770
0.4769 0.2390 0.8925
0.1368 0.2087 0.8818
0.1463 0.2033 0.8770
0.5641 0.1861 0.8763
0.1413 0.1809 0.8806
0.5713 0.1697 0.8923
0.0894 0.1653 0.8921
0.5892 0.1348 0.8750
0.3259 0.1213 0.8829
0.1007 0.1122 0.8870
0.3202 0.3014 0.9134
0.3205 0.2885 0.8965
0.5969 0.2459 0.9083
0.3175 0.2314 0.8978
0.1544 0.2017 0.9080
0.1659 0.1973 0.9136
0.1920 0.1927 0.8948
0.3597 0.1357 0.9135
0.3363 0.1315 0.8955
0.3790 0.1318 0.8945
0.3503 0.1267 0.9132
0.3529 0.1239 0.9009
0.2459 0.1055 0.8950
0.2440 0.0957 0.8972
0.3621 0.0958 0.8944
0.1022 0.0904 0.8971
0.1158 0.0857 0.8989
0.3799 0.0819 0.9076
0.3498 0.3109 0.9219
0.5466 0.2941 0.9288
0.5534 0.2875 0.9222
0.3002 0.2753 0.9240
0.5900 0.2683 0.9173
0.3579 0.2645 0.9171
0.4707 0.2664 0.9302
0.6083 0.2660 0.9208
0.4670 0.2437 0.9178
0.3373 0.2213 0.9224
0.1360 0.2062 0.9266
0.6432 0.2012 0.9347
0.6479 0.1849 0.9309
0.0771 0.1807 0.9271
0.1337 0.1751 0.9311
0.6123 0.1761 0.9252
0.5789 0.1700 0.9220
0.1009 0.1520 0.9277
0.5429 0.1322 0.9233
0.1648 0.1225 0.9157
0.0789 0.1195 0.9351
0.2810 0.1166 0.9204
0.0878 0.1011 0.9197
0.4466 0.1009 0.9336
0.4134 0.0940 0.9202
0.4453 0.0921 0.9277
0.1075 0.0861 0.9358
0.4145 0.0839 0.9303
0.3576 0.0613 0.9345
0.2083 0.0595 0.9276
0.2343 0.0529 0.9181
0.2765 0.0486 0.9229
0.5475 0.2910 0.9444
0.3687 0.2643 0.9405
0.4490 0.2573 0.9475
0.4010 0.2466 0.9509
0.5805 0.2444 0.9552
0.5252 0.2205 0.9504
0.1441 0.2012 0.9462
0.0686 0.1877 0.9452
0.3062 0.1522 0.9367
0.0657 0.1413 0.9369
0.1844 0.1201 0.9504
0.2644 0.1080 0.9415
0.3028 0.1014 0.9369
0.3483 0.1015 0.9566
0.2662 0.0865 0.9429
0.2191 0.0582 0.9382
0.3049 0.3020 0.9675
0.4518 0.2692 0.9730
0.4360 0.2248 0.9650
0.3696 0.2164 0.9712
0.0856 0.2031 0.9598
0.6388 0.1945 0.9615
0.6437 0.1962 0.9616
0.6213 0.1925 0.9708
0.0658 0.1745 0.9779
0.1863 0.1480 0.9586
0.2928 0.1479 0.9761
0.6275 0.1488 0.9674
0.0655 0.1421 0.9710
0.5784 0.1380 0.9676
0.3601 0.1257 0.9739
0.4667 0.1243 0.9626
0.2118 0.1195 0.9592
0.1582 0.1182 0.9746
0.3406 0.1171 0.9759
0.1927 0.1113 0.9702
0.2673 0.1114 0.9713
0.3659 0.1043 0.9749
0.0786 0.0890 0.9682
0.3536 0.0748 0.9721
0.3958 0.3152 0.9974
0.3021 0.3008 0.9984
0.4961 0.2967 0.9851
0.3572 0.2929 0.9796
0.4526 0.2804 0.9981
0.2823 0.2724 0.9944
0.5814 0.2707 0.9898
0.2223 0.2331 0.9834
0.1398 0.1993 0.9925
0.5668 0.1870 0.9814
0.1242 0.1858 0.9907
0.0727 0.1608 0.9875
0.3466 0.1404 0.9827
0.0577 0.1237 0.9805
0.3351 0.1148 0.9922
0.3627 0.1124 0.9941
0.3479 0.1034 0.9919
0.3467 0.0854 0.9821
0.1136 0.0780 0.9816
0.3393 0.0800 0.9811
0.3343 0.0576 0.9794
0.2785 0.2767 1.0000
0.1696 0.2277 1.0000
0.5783 0.1885 1.0000
0.1399 0.1651 1.0000
0.0588 0.1546 1.0000
0.5395 0.1497 1.0000
0.1788 0.1388 1.0000
0.0644 0.1329 1.0000
0.4807 0.1280 1.0000
0.2585 0.1160 1.0000
0.3553 0.1103 1.0000
0.1379 0.0839 1.0000
0.0958 0.0828 1.0000
0.1176 0.0765 1.0000
0.1387 0.0700 1.0000
0.5111 0.0353 0.8506
0.8035 0.1666 0.5637
0.7396 0.4415 0.6999
0.6623 0.3159 0.4768
0.6033 0.4717 0.8372
0.6300 0.0943 0.7566
0.4170 0.1700 0.0417
0.2073 0.4102 0.8001
0.3746 0.0347 0.6396
0.3014 0.5293 0.0261
0.9248 0.1518 0.2492
0.6027 0.0200 0.3471
0.1994 0.3067 0.5811
0.4267 0.5465 0.1937
0.6739 0.4450 0.8297


==> figures/events_on.dat <==
x y t
0.7747 0.2774 0.0236
0.7745 0.2691 0.0410
0.4188 0.2066 0.0406
0.3665 0.2019 0.0344
0.9194 0.1724 0.0359
0.9043 0.1528 0.0321
0.4162 0.1423 0.0400
0.9039 0.1432 0.0358
0.4136 0.1359 0.0278
0.8662 0.1350 0.0326
0.4735 0.1169 0.0328
0.5636 0.1170 0.0418
0.5462 0.1109 0.0365
0.5980 0.2710 0.0504
0.6332 0.2471 0.0429
0.4333 0.1650 0.0615
0.6260 0.1317 0.0468
0.5285 0.1270 0.0520
0.5240 0.0982 0.0467
0.5429 0.0833 0.0436
0.5947 0.0606 0.0638
0.7477 0.2976 0.0653
0.8071 0.2891 0.0794
0.6367 0.2816 0.0665
0.6673 0.2349 0.0697
0.3310 0.1885 0.0756
0.8992 0.1849 0.0670
0.9049 0.1744 0.0773
0.4621 0.1632 0.0843
0.8751 0.1465 0.0710
0.5370 0.1207 0.0778
0.5364 0.1176 0.0715
0.3963 0.1007 0.0756
0.3911 0.0972 0.0812
0.6521 0.0823 0.0661
0.5220 0.0730 0.0760
0.5960 0.0615 0.0763
0.5270 0.0592 0.0849
0.7476 0.2587 0.0895
0.7623 0.2567 0.0891
0.6482 0.2515 0.1038
0.7585 0.2509 0.1050
0.8875 0.2510 0.0974
0.6190 0.2449 0.0879
0.7020 0.2338 0.0979
0.4656 0.2203 0.0891
0.8669 0.1839 0.0994
0.8526 0.1339 0.0865
0.5283 0.1061 0.0987
0.5878 0.1044 0.0934
0.5148 0.0621 0.1035
0.6942 0.2867 0.1191
0.6235 0.2720 0.1262
0.6853 0.2544 0.1086
0.9216 0.2368 0.1199
0.7662 0.2271 0.1170
0.3428 0.1945 0.1258
0.8847 0.1853 0.1256
0.3576 0.1493 0.1255
0.8740 0.1341 0.1270
0.3662 0.1217 0.1076
0.4240 0.1161 0.1270
0.6096 0.0943 0.1078
0.6287 0.0785 0.1245
0.5321 0.0718 0.1187
0.5327 0.0683 0.1153
0.6202 0.2801 0.1403
0.6388 0.2541 0.1401
0.7462 0.2517 0.1356
0.7057 0.2438 0.1451
0.3202 0.1896 0.1351
0.4758 0.1860 0.1424
0.5870 0.1539 0.1472
0.5143 0.1527 0.1386
0.8751 0.1422 0.1435
0.5991 0.1391 0.1437
0.7238 0.1353 0.1481
0.3566 0.1317 0.1469
0.3514 0.1285 0.1412
0.3304 0.1173 0.1417
0.6467 0.1175 0.1385
0.4155 0.1069 0.1394
0.7383 0.1064 0.1353
0.5168 0.1053 0.1344
0.6053 0.0922 0.1458
0.6803 0.0942 0.1397
0.5031 0.0719 0.1390
0.7273 0.2995 0.1689
0.7452 0.2996 0.1556
0.7789 0.2966 0.1539
0.6388 0.2856 0.1609
0.6093 0.2768 0.1507
0.5241 0.2461 0.1643
0.6120 0.2263 0.1611
0.8214 0.1617 0.1687
0.3763 0.1276 0.1568
0.8560 0.1273 0.1573
0.8623 0.1267 0.1607
0.8510 0.1168 0.1552
0.5536 0.0988 0.1541
0.6766 0.2892 0.1838
0.8049 0.2738 0.1731
0.5945 0.2475 0.1839
0.7397 0.2462 0.1719
0.8371 0.2094 0.1863
0.8356 0.1897 0.1741
0.8222 0.1747 0.1772
0.8167 0.1534 0.1809
0.5141 0.1498 0.1885
0.3775 0.1471 0.1737
0.8486 0.1414 0.1913
0.5863 0.1325 0.1831
0.4315 0.1303 0.1779
0.4130 0.1161 0.1778
0.5083 0.1148 0.1896
0.4184 0.1138 0.1772
0.6518 0.0893 0.1882
0.6071 0.0799 0.1852
0.5215 0.0528 0.1817
0.6727 0.2843 0.2066
0.8147 0.2687 0.1974
0.3714 0.2071 0.2036
0.8533 0.2079 0.2015
0.8559 0.1971 0.2090
0.8835 0.1794 0.2115
0.8638 0.1622 0.2065
0.3721 0.1423 0.1944
0.3617 0.1393 0.2004
0.4132 0.1203 0.2037
0.5017 0.1118 0.1944
0.4164 0.1054 0.1957
0.7037 0.1041 0.2108
0.4928 0.0736 0.2042
0.5520 0.0541 0.2089
0.4733 0.0501 0.2012
0.6816 0.2965 0.2188
0.7085 0.2968 0.2129
0.7213 0.2781 0.2210
0.7134 0.2603 0.2334
0.8261 0.2605 0.2204
0.5995 0.2357 0.2328
0.8954 0.2296 0.2306
0.5945 0.2241 0.2151
0.6300 0.2244 0.2290
0.8639 0.1669 0.2195
0.4095 0.1662 0.2165
0.8502 0.1541 0.2203
0.4076 0.1477 0.2235
0.7973 0.1465 0.2245
0.7984 0.1411 0.2170
0.3380 0.1318 0.2218
0.8468 0.1287 0.2159
0.3877 0.1249 0.2294
0.2751 0.1215 0.2315
0.4814 0.1220 0.2313
0.8356 0.1174 0.2143
0.4451 0.1117 0.2305
0.6143 0.0840 0.2139
0.4784 0.0782 0.2232
0.5862 0.2618 0.2387
0.7230 0.2557 0.2498
0.7200 0.2545 0.2489
0.8838 0.2424 0.2433
0.3919 0.2170 0.2411
0.6149 0.2121 0.2426
0.7893 0.1457 0.2415
0.5732 0.1255 0.2499
0.4757 0.1241 0.2481
0.8388 0.1240 0.2359
0.8079 0.1173 0.2345
0.4725 0.1160 0.2410
0.4046 0.1043 0.2441
0.5739 0.0977 0.2346
0.4746 0.0850 0.2354
0.5765 0.0769 0.2467
0.3901 0.0619 0.2378
0.4854 0.0572 0.2388
0.6146 0.2953 0.2702
0.6018 0.2484 0.2595
0.6652 0.2377 0.2751
0.5140 0.1988 0.2704
0.8417 0.1961 0.2639
0.8872 0.1942 0.2577
0.8507 0.1899 0.2674
0.8679 0.1829 0.2725
0.4148 0.1778 0.2719
0.3754 0.1655 0.2624
0.8392 0.1633 0.2602
0.2924 0.1603 0.2755
0.2550 0.1294 0.2582
0.6029 0.1085 0.2628
0.6655 0.0988 0.2714
0.4892 0.0950 0.2755
0.4132 0.0574 0.2751
0.5313 0.0515 0.2741
0.8731 0.2061 0.2868
0.3761 0.1924 0.2806
0.8367 0.1924 0.2884
0.8389 0.1738 0.2917
0.8497 0.1685 0.2790
0.3941 0.1625 0.2922
0.4833 0.1567 0.2881
0.3544 0.1390 0.2929
0.4576 0.1020 0.2931
0.4847 0.0946 0.2821
0.6334 0.0925 0.2969
0.5920 0.0822 0.2952
0.5757 0.0782 0.2966
0.6877 0.2965 0.3087
0.6965 0.2831 0.3152
0.5673 0.2746 0.3146
0.5701 0.2599 0.3182
0.7166 0.2517 0.3070
0.4906 0.2339 0.3103
0.5264 0.2016 0.3122
0.2892 0.1968 0.3155
0.4163 0.1823 0.3018
0.3405 0.1537 0.2996
0.7881 0.1362 0.3155
0.2697 0.1250 0.3037
0.2599 0.1162 0.3003
0.4550 0.1157 0.3137
0.7120 0.1125 0.3151
0.6998 0.1096 0.3051
0.3447 0.0948 0.3146
0.6376 0.0969 0.3032
0.5135 0.0713 0.3029
0.4583 0.0633 0.3144
0.6366 0.2952 0.3399
0.4937 0.2399 0.3309
0.3619 0.2070 0.3217
0.4039 0.1803 0.3250
0.8236 0.1668 0.3262
0.7756 0.1630 0.3232
0.3382 0.1420 0.3201
0.2995 0.1362 0.3333
0.7857 0.1380 0.3230
0.3350 0.1361 0.3233
0.7877 0.1164 0.3270
0.2777 0.1105 0.3194
0.4469 0.1022 0.3376
0.4462 0.0757 0.3331
0.7878 0.2624 0.3557
0.6930 0.2604 0.3524
0.6231 0.2551 0.3508
0.4980 0.2332 0.3477
0.5560 0.2067 0.3604
0.8147 0.2067 0.3562
0.8164 0.2012 0.3411
0.8197 0.2004 0.3554
0.7755 0.1775 0.3575
0.8444 0.1703 0.3543
0.7710 0.1685 0.3443
0.2958 0.1486 0.3470
0.7734 0.1494 0.3482
0.5048 0.1321 0.3546
0.4482 0.1253 0.3553
0.3265 0.1206 0.3433
0.3869 0.1208 0.3605
0.2870 0.1082 0.3510
0.5485 0.0757 0.3520
0.5590 0.0762 0.3450
0.4672 0.0681 0.3589
0.5201 0.0638 0.3493
0.6361 0.2704 0.3750
0.6179 0.2520 0.3644
0.7746 0.1778 0.3710
0.8057 0.1395 0.3782
0.2264 0.1382 0.3827
0.2919 0.1323 0.3747
0.3809 0.1187 0.3791
0.6795 0.1107 0.3798
0.4480 0.0836 0.3625
0.6328 0.2700 0.4003
0.6387 0.2414 0.3988
0.5492 0.2360 0.3884
0.7897 0.1917 0.3982
0.8093 0.1894 0.4000
0.2846 0.1328 0.4006
0.2499 0.1271 0.3841
0.3912 0.0914 0.3971
0.4283 0.0876 0.3921
0.4485 0.0482 0.3840
0.4842 0.0465 0.3885
0.2543 0.1935 0.4141
0.8127 0.1942 0.4062
0.7691 0.1880 0.4254
0.8310 0.1840 0.4229
0.7554 0.1679 0.4065
0.3101 0.1498 0.4128
0.2828 0.1241 0.4227
0.5842 0.1211 0.4170
0.3639 0.1145 0.4150
0.5269 0.0918 0.4206
0.4405 0.0799 0.4117
0.6205 0.2956 0.4315
0.7601 0.2638 0.4446
0.5543 0.2491 0.4320
0.4805 0.2330 0.4272
0.8310 0.2014 0.4382
0.2395 0.1907 0.4380
0.3166 0.1349 0.4304
0.7601 0.1317 0.4346
0.4208 0.0997 0.4310
0.6236 0.0999 0.4424
0.4347 0.0920 0.4280
0.4840 0.0927 0.4354
0.4086 0.0520 0.4341
0.4825 0.0514 0.4398
0.4687 0.0461 0.4274
0.7065 0.2881 0.4645
0.5269 0.2584 0.4657
0.3416 0.2065 0.4664
0.3470 0.2032 0.4675
0.8029 0.1672 0.4593
0.3248 0.1653 0.4633
0.3055 0.1606 0.4524
0.5046 0.1480 0.4482
0.4449 0.1344 0.4491
0.4741 0.1149 0.4491
0.6346 0.1050 0.4653
0.5240 0.0753 0.4508
0.6523 0.3137 0.4881
0.6841 0.3024 0.4686
0.5289 0.2780 0.4812
0.5875 0.2543 0.4681
0.4642 0.2318 0.4880
0.2433 0.1948 0.4878
0.2558 0.1476 0.4726
0.2596 0.1455 0.4775
0.2789 0.1457 0.4829
0.7557 0.1427 0.4835
0.4737 0.1273 0.4757
0.4127 0.1145 0.4833
0.6509 0.1105 0.4760
0.2747 0.1057 0.4800
0.6429 0.1067 0.4885
0.4108 0.1032 0.4748
0.4237 0.1053 0.4745
0.6154 0.1003 0.4795
0.4000 0.0640 0.4741
0.3965 0.0524 0.4744
0.5878 0.2934 0.5055
0.6440 0.2835 0.5070
0.6542 0.2520 0.4946
0.4192 0.1525 0.4996
0.2568 0.1449 0.5079
0.3406 0.1398 0.5102
0.7231 0.1380 0.5032
0.2564 0.1291 0.5062
0.4952 0.0749 0.4960
0.4167 0.0660 0.5024
0.4554 0.0453 0.4984
0.5411 0.2762 0.5266
0.2318 0.2006 0.5284
0.7407 0.1726 0.5258
0.7238 0.1621 0.5238
0.4277 0.1496 0.5156
0.4839 0.1488 0.5140
0.2850 0.1434 0.5222
0.6386 0.1382 0.5225
0.4548 0.1180 0.5272
0.3982 0.1116 0.5158
0.6539 0.1131 0.5251
0.4290 0.1071 0.5284
0.6078 0.1006 0.5198
0.5778 0.0970 0.5200
0.4552 0.0499 0.5209
0.5925 0.2966 0.5435
0.5779 0.2865 0.5517
0.6287 0.2858 0.5475
0.4221 0.2568 0.5356
0.4586 0.2456 0.5506
0.7879 0.1972 0.5514
0.7460 0.1925 0.5334
0.2153 0.1809 0.5345
0.2277 0.1516 0.5475
0.4589 0.1213 0.5416
0.4472 0.1177 0.5481
0.3039 0.1064 0.5328
0.5467 0.0889 0.5409
0.3897 0.0699 0.5395
0.6626 0.3005 0.5560
0.5743 0.2793 0.5666
0.7941 0.2419 0.5536
0.7847 0.1848 0.5601
0.7139 0.1767 0.5725
0.2941 0.1687 0.5543
0.4776 0.1450 0.5630
0.7160 0.1273 0.5552
0.4216 0.1074 0.5620
0.5412 0.0878 0.5709
0.3847 0.0796 0.5585
0.4066 0.0745 0.5734
0.3847 0.0693 0.5649
0.4059 0.0589 0.5552
0.4483 0.2445 0.5826
0.6399 0.2209 0.5772
0.7933 0.2217 0.5900
0.2527 0.1925 0.5780
0.2712 0.1713 0.5793
0.2655 0.1691 0.5853
0.3086 0.1645 0.5821
0.3942 0.1532 0.5831
0.7533 0.1478 0.5867
0.4506 0.1165 0.5773
0.2755 0.1016 0.5800
0.3799 0.0850 0.5942
0.5131 0.0843 0.5923
0.3794 0.0706 0.5858
0.3826 0.0719 0.5951
0.4621 0.0720 0.5902
0.6413 0.3057 0.6121
0.6577 0.2922 0.6046
0.6831 0.2760 0.6155
0.5699 0.2597 0.5981
0.4816 0.2457 0.5961
0.4338 0.2303 0.6069
0.7497 0.1978 0.6009
0.3105 0.1710 0.6058
0.7666 0.1680 0.6082
0.2311 0.1566 0.6095
0.4031 0.1501 0.6047
0.3957 0.1210 0.6035
0.7054 0.1209 0.5985
0.2367 0.1170 0.5964
0.2512 0.1018 0.5995
0.5872 0.1004 0.6055
0.3705 0.0958 0.6109
0.4022 0.0815 0.5960
0.6376 0.3064 0.6206
0.5550 0.2780 0.6327
0.4857 0.2709 0.6280
0.7087 0.2631 0.6256
0.5978 0.2571 0.6182
0.7381 0.2550 0.6203
0.7816 0.2394 0.6357
0.4874 0.2323 0.6248
0.4290 0.2290 0.6356
0.7368 0.2059 0.6376
0.3085 0.1521 0.6373
0.2535 0.1425 0.6173
0.7443 0.1433 0.6286
0.7396 0.1345 0.6176
0.7002 0.1219 0.6238
0.2697 0.1152 0.6308
0.3950 0.1140 0.6197
0.5006 0.1162 0.6336
0.4349 0.1059 0.6341
0.3829 0.1009 0.6295
0.5488 0.0933 0.6216
0.3698 0.0746 0.6217
0.3765 0.0589 0.6266
0.4322 0.0525 0.6263
0.5098 0.2853 0.6449
0.7728 0.2384 0.6443
0.7848 0.1960 0.6418
0.7757 0.1908 0.6453
0.6898 0.1738 0.6509
0.6874 0.1546 0.6400
0.6812 0.1395 0.6567
0.3639 0.1087 0.6575
0.4315 0.0551 0.6453
0.5196 0.3013 0.6750
0.5975 0.2743 0.6647
0.5792 0.2562 0.6742
0.2905 0.2027 0.6654
0.7331 0.1926 0.6765
0.7124 0.1813 0.6652
0.2425 0.1663 0.6691
0.2402 0.1620 0.6755
0.4259 0.1601 0.6698
0.4359 0.1571 0.6799
0.3949 0.1517 0.6643
0.2084 0.1485 0.6712
0.7299 0.1453 0.6670
0.4110 0.1012 0.6644
0.3653 0.0841 0.6606
0.3626 0.0629 0.6693
0.5962 0.3012 0.6999
0.6010 0.2991 0.6886
0.4963 0.2853 0.6938
0.5551 0.2463 0.6994
0.5781 0.2420 0.6822
0.7309 0.1703 0.6885
0.2459 0.1677 0.6901
0.2411 0.1592 0.6836
0.2846 0.1442 0.6912
0.5849 0.1376 0.6882
0.4504 0.1280 0.6891
0.5135 0.1197 0.6969
0.2937 0.1122 0.6888
0.5952 0.1111 0.6896
0.4542 0.1021 0.6885
0.3780 0.0647 0.6868
0.4264 0.0649 0.6942
0.2823 0.0603 0.6978
0.5965 0.2974 0.7230
0.6341 0.2904 0.7209
0.4747 0.2411 0.7057
0.5295 0.2350 0.7025
0.4586 0.2192 0.7157
0.7136 0.2076 0.7113
0.7493 0.1840 0.7058
0.4391 0.1340 0.7119
0.2028 0.1329 0.7192
0.4916 0.1185 0.7171
0.3476 0.0668 0.7220
0.5214 0.2535 0.7337
0.5861 0.2445 0.7384
0.2035 0.1483 0.7333
0.7119 0.1401 0.7395
0.6735 0.1359 0.7278
0.1962 0.1329 0.7343
0.6633 0.1305 0.7403
0.4407 0.1256 0.7312
0.3425 0.1205 0.7316
0.1460 0.1148 0.7391
0.2133 0.1093 0.7347
0.1791 0.1062 0.7275
0.4458 0.1073 0.7405
0.2795 0.1053 0.7411
0.4116 0.1049 0.7398
0.4627 0.0833 0.7390
0.3059 0.0553 0.7406
0.3894 0.0472 0.7281
0.6119 0.3006 0.7538
0.4456 0.2684 0.7657
0.3947 0.2270 0.7517
0.2318 0.1767 0.7565
0.7233 0.1769 0.7651
0.4059 0.1592 0.7520
0.6849 0.1540 0.7616
0.7058 0.1515 0.7463
0.1907 0.1446 0.7484
0.4346 0.1344 0.7522
0.3915 0.0977 0.7655
0.4591 0.0815 0.7526
0.3724 0.0427 0.7477
0.6041 0.3033 0.7687
0.5666 0.2812 0.7755
0.6390 0.2748 0.7704
0.4394 0.2683 0.7758
0.5342 0.2423 0.7813
0.6926 0.2076 0.7790
0.7340 0.1984 0.7676
0.7453 0.1922 0.7721
0.2907 0.1774 0.7694
0.7025 0.1541 0.7668
0.4216 0.1481 0.7700
0.3608 0.1323 0.7790
0.4255 0.1317 0.7804
0.5345 0.1330 0.7692
0.3520 0.0982 0.7782
0.5074 0.0943 0.7783
0.4813 0.0878 0.7744
0.4372 0.0786 0.7817
0.3841 0.0720 0.7761
0.3305 0.0667 0.7832
0.4702 0.2892 0.7954
0.2374 0.1936 0.7896
0.1244 0.1905 0.7927
0.7055 0.1652 0.7918
0.1662 0.1570 0.8033
0.1892 0.1490 0.7928
0.6555 0.1469 0.7972
0.4188 0.1288 0.7885
0.4228 0.1259 0.8077
0.4811 0.1202 0.7904
0.3423 0.1140 0.7940
0.4539 0.1141 0.7998
0.3396 0.1087 0.8051
0.2039 0.0987 0.8017
0.3701 0.0961 0.8026
0.5101 0.0948 0.7906
0.4807 0.0904 0.7881
0.4065 0.0748 0.7882
0.2437 0.0637 0.7934
0.4930 0.3035 0.8215
0.5760 0.2527 0.8283
0.7337 0.2288 0.8101
0.2688 0.2208 0.8155
0.4718 0.2148 0.8247
0.2500 0.1661 0.8212
0.2260 0.1625 0.8177
0.3297 0.1514 0.8087
0.6923 0.1518 0.8119
0.6835 0.1351 0.8211
0.6031 0.1329 0.8255
0.3415 0.1237 0.8163
0.2591 0.1208 0.8192
0.1176 0.1182 0.8297
0.6505 0.1179 0.8144
0.3356 0.1152 0.8222
0.3484 0.1097 0.8207
0.1221 0.1071 0.8173
0.4184 0.1073 0.8105
0.3357 0.0779 0.8113
0.4164 0.0773 0.8260
0.5662 0.2998 0.8319
0.4585 0.2944 0.8394
0.4967 0.2898 0.8327
0.4981 0.2846 0.8390
0.6111 0.2818 0.8449
0.2998 0.2476 0.8378
0.5498 0.2470 0.8453
0.5154 0.2439 0.8389
0.1988 0.2064 0.8470
0.3493 0.1550 0.8370
0.1621 0.1453 0.8484
0.1959 0.1433 0.8480
0.3607 0.1424 0.8321
0.3228 0.1238 0.8465
0.2393 0.1204 0.8380
0.2552 0.1194 0.8446
0.2768 0.1110 0.8345
0.3369 0.0883 0.8331
0.3897 0.0624 0.8314
0.3804 0.0575 0.8307
0.5446 0.2829 0.8678
0.6104 0.2789 0.8625
0.4234 0.2758 0.8665
0.5535 0.2558 0.8560
0.6906 0.2499 0.8657
0.5135 0.2402 0.8589
0.3656 0.2260 0.8543
0.6837 0.1874 0.8559
0.6841 0.1617 0.8671
0.6787 0.1537 0.8597
0.6194 0.1434 0.8695
0.3348 0.1302 0.8657
0.3738 0.1231 0.8598
0.1596 0.1157 0.8533
0.3016 0.0999 0.8644
0.3052 0.0995 0.8594
0.4576 0.0879 0.8639
0.3246 0.0614 0.8645
0.2548 0.0581 0.8708
0.3172 0.0559 0.8613
0.3954 0.2539 0.8734
0.5523 0.2480 0.8732
0.4118 0.2427 0.8910
0.3454 0.2372 0.8773
0.4265 0.2342 0.8868
0.4830 0.2360 0.8916
0.4111 0.2178 0.8768
0.7005 0.1975 0.8810
0.2639 0.1488 0.8819
0.6235 0.1316 0.8731
0.4586 0.1221 0.8857
0.2987 0.1077 0.8901
0.3048 0.1072 0.8933
0.3139 0.1079 0.8928
0.3120 0.0902 0.8786
0.3790 0.0712 0.8831
0.3769 0.0682 0.8745
0.5305 0.2586 0.8983
0.5439 0.2520 0.8944
0.2126 0.2124 0.8966
0.7055 0.2119 0.9139
0.6879 0.1762 0.9143
0.3729 0.1537 0.9075
0.1895 0.1454 0.9111
0.6134 0.1381 0.8953
0.1522 0.1324 0.9058
0.2067 0.1187 0.9131
0.3943 0.1144 0.9103
0.4479 0.0891 0.9140
0.3011 0.0821 0.9080
0.5387 0.2982 0.9280
0.4035 0.2802 0.9156
0.4016 0.2753 0.9194
0.5372 0.2488 0.9220
0.5271 0.2466 0.9254
0.3330 0.2389 0.9348
0.6978 0.2168 0.9317
0.6187 0.1742 0.9311
0.3823 0.1461 0.9261
0.1750 0.1439 0.9169
0.1758 0.1404 0.9160
0.6055 0.1366 0.9301
0.5162 0.1353 0.9336
0.6208 0.1341 0.9151
0.1432 0.1122 0.9361
0.2840 0.1083 0.9308
0.4976 0.1000 0.9181
0.2478 0.0931 0.9300
0.4320 0.0883 0.9194
0.2879 0.0785 0.9336
0.3396 0.0801 0.9257
0.2946 0.0769 0.9269
0.3488 0.0474 0.9358
0.3430 0.0445 0.9328
0.3938 0.2422 0.9526
0.2117 0.1624 0.9555
0.5997 0.1463 0.9552
0.6091 0.1467 0.9452
0.2280 0.1280 0.9553
0.6427 0.1273 0.9364
0.3837 0.1213 0.9541
0.3451 0.1092 0.9491
0.4056 0.0833 0.9458
0.6901 0.2325 0.9726
0.3313 0.2282 0.9585
0.0937 0.1911 0.9577
0.0749 0.1807 0.9645
0.6541 0.1615 0.9649
0.5920 0.1486 0.9730
0.5483 0.1455 0.9659
0.6434 0.1366 0.9661
0.5227 0.1192 0.9752
0.2732 0.0851 0.9583
0.2752 0.0765 0.9661
0.3560 0.0682 0.9577
0.3452 0.0583 0.9782
0.4480 0.2579 0.9805
0.5195 0.2483 0.9846
0.5674 0.2326 0.9921
0.4038 0.2130 0.9885
0.6532 0.1714 0.9861
0.6058 0.1595 0.9917
0.2096 0.1552 0.9881
0.3597 0.1522 0.9900
0.6099 0.1421 0.9887
0.2776 0.1277 0.9899
0.5159 0.1112 0.9814
0.4832 0.1010 0.9795
0.2757 0.0832 0.9922
0.3915 0.0832 0.9899
0.2785 0.0739 0.9971
0.4552 0.2939 1.0000
0.5064 0.2712 1.0000
0.5131 0.2533 1.0000
0.3968 0.2473 1.0000
0.3260 0.2271 1.0000
0.6808 0.2174 1.0000
0.0603 0.1924 1.0000
0.2838 0.1602 1.0000
0.3436 0.1601 1.0000
0.2931 0.1514 1.0000
0.2105 0.1258 1.0000
0.1861 0.1156 1.0000
0.2402 0.1116 1.0000
0.2665 0.1075 1.0000
0.3193 0.1021 1.0000
0.4670 0.1011 1.0000
0.2616 0.0890 1.0000
0.2761 0.0896 1.0000
0.3338 0.0898 1.0000
0.2932 0.0792 1.0000
0.3318 0.5325 0.6599
0.8516 0.3654 0.8805
0.8224 0.4683 0.2953
0.9789 0.4430 0.7797
0.8707 0.4148 0.3841
0.0212 0.0124 0.7580
0.6547 0.1234 0.6099
0.5142 0.2347 0.9680
0.0337 0.0416 0.1161
0.3227 0.4236 0.7746
0.4859 0.3127 0.4780
0.9691 0.3741 0.7173
0.8657 0.4641 0.1403
0.9136 0.2131 0.7901
0.6770 0.1074 0.7740
0.3764 0.4106 0.3188
0.5556 0.3588 0.6454
0.0782 0.5300 0.8583
0.6393 0.2876 0.9306
0.9584 0.0447 0.7527


==> figures/events_slice_off.dat <==
x y t
0.4161 0.3122 0.7200
0.4197 0.3117 0.7200
0.3982 0.3086 0.7200
0.4024 0.3109 0.7200
0.3909 0.3068 0.7200
0.4638 0.3061 0.7200
0.3773 0.3048 0.7200
0.4240 0.3049 0.7200
0.3681 0.3001 0.7200
0.3697 0.3008 0.7200
0.4595 0.3023 0.7200
0.4638 0.3022 0.7200
0.4307 0.2983 0.7200
0.4360 0.2978 0.7200
0.4364 0.2974 0.7200
0.5077 0.2985 0.7200
0.5087 0.2993 0.7200
0.5120 0.2993 0.7200
0.5175 0.2973 0.7200
0.5760 0.2975 0.7200
0.5802 0.2984 0.7200
0.3727 0.2959 0.7200
0.4330 0.2967 0.7200
0.4816 0.2960 0.7200
0.5641 0.2952 0.7200
0.4247 0.2938 0.7200
0.4271 0.2935 0.7200
0.5124 0.2935 0.7200
0.3601 0.2915 0.7200
0.3713 0.2898 0.7200
0.5678 0.2911 0.7200
0.6043 0.2891 0.7200
0.6206 0.2889 0.7200
0.3624 0.2888 0.7200
0.4242 0.2866 0.7200
0.4262 0.2881 0.7200
0.5095 0.2847 0.7200
0.5133 0.2841 0.7200
0.6175 0.2842 0.7200
0.6260 0.2843 0.7200
0.3567 0.2827 0.7200
0.4229 0.2832 0.7200
0.4524 0.2810 0.7200
0.5094 0.2823 0.7200
0.5148 0.2809 0.7200
0.5724 0.2814 0.7200
0.6340 0.2824 0.7200
0.3545 0.2797 0.7200
0.4224 0.2794 0.7200
0.5110 0.2788 0.7200
0.5222 0.2790 0.7200
0.6365 0.2784 0.7200
0.6390 0.2784 0.7200
0.3539 0.2769 0.7200
0.4257 0.2770 0.7200
0.5199 0.2764 0.7200
0.6281 0.2772 0.7200
0.6430 0.2764 0.7200
0.3497 0.2735 0.7200
0.3500 0.2716 0.7200
0.3509 0.2706 0.7200
0.4261 0.2704 0.7200
0.5185 0.2719 0.7200
0.5788 0.2699 0.7200
0.3497 0.2681 0.7200
0.4078 0.2684 0.7200
0.4100 0.2679 0.7200
0.4907 0.2691 0.7200
0.3464 0.2653 0.7200
0.5546 0.2664 0.7200
0.5149 0.2636 0.7200
0.5182 0.2614 0.7200
0.6619 0.2623 0.7200
0.3397 0.2591 0.7200
0.4047 0.2607 0.7200
0.4262 0.2610 0.7200
0.5162 0.2598 0.7200
0.5228 0.2603 0.7200
0.6452 0.2609 0.7200
0.3357 0.2578 0.7200
0.3371 0.2567 0.7200
0.3638 0.2581 0.7200
0.4059 0.2557 0.7200
0.4468 0.2583 0.7200
0.4876 0.2573 0.7200
0.5098 0.2572 0.7200
0.5293 0.2578 0.7200
0.5311 0.2564 0.7200
0.6772 0.2557 0.7200
0.3345 0.2546 0.7200
0.4101 0.2553 0.7200
0.4518 0.2547 0.7200
0.5302 0.2552 0.7200
0.5331 0.2532 0.7200
0.6765 0.2548 0.7200
0.3145 0.2511 0.7200
0.4848 0.2521 0.7200
0.5000 0.2527 0.7200
0.5314 0.2513 0.7200
0.5368 0.2507 0.7200
0.5409 0.2504 0.7200
0.5553 0.2519 0.7200
0.6255 0.2526 0.7200
0.6909 0.2520 0.7200
0.3193 0.2487 0.7200
0.3210 0.2475 0.7200
0.4552 0.2477 0.7200
0.4825 0.2495 0.7200
0.4852 0.2485 0.7200
0.3198 0.2457 0.7200
0.3479 0.2462 0.7200
0.3784 0.2456 0.7200
0.4816 0.2446 0.7200
0.5198 0.2469 0.7200
0.5505 0.2446 0.7200
0.3523 0.2430 0.7200
0.5035 0.2424 0.7200
0.5363 0.2435 0.7200
0.6227 0.2443 0.7200
0.6257 0.2439 0.7200
0.3088 0.2412 0.7200
0.3759 0.2403 0.7200
0.5036 0.2403 0.7200
0.5161 0.2400 0.7200
0.5845 0.2402 0.7200
0.5965 0.2392 0.7200
0.3075 0.2366 0.7200
0.3204 0.2366 0.7200
0.4785 0.2371 0.7200
0.5082 0.2362 0.7200
0.3324 0.2334 0.7200
0.4003 0.2361 0.7200
0.4799 0.2347 0.7200
0.5084 0.2356 0.7200
0.3628 0.2308 0.7200
0.3746 0.2326 0.7200
0.4140 0.2310 0.7200
0.4182 0.2322 0.7200
0.7085 0.2331 0.7200
0.3301 0.2293 0.7200
0.3883 0.2287 0.7200
0.4921 0.2288 0.7200
0.5037 0.2292 0.7200
0.5119 0.2301 0.7200
0.2486 0.2250 0.7200
0.3015 0.2259 0.7200
0.3952 0.2259 0.7200
0.4853 0.2273 0.7200
0.4867 0.2254 0.7200
0.5001 0.2271 0.7200
0.6578 0.2263 0.7200
0.7393 0.2276 0.7200
0.2304 0.2233 0.7200
0.2824 0.2231 0.7200
0.3315 0.2225 0.7200
0.4979 0.2230 0.7200
0.5040 0.2227 0.7200
0.7255 0.2241 0.7200
0.2148 0.2196 0.7200
0.2589 0.2217 0.7200
0.3889 0.2222 0.7200
0.5819 0.2202 0.7200
0.7493 0.2200 0.7200
0.2023 0.2171 0.7200
0.2036 0.2189 0.7200
0.2495 0.2169 0.7200
0.2520 0.2177 0.7200
0.3881 0.2193 0.7200
0.4346 0.2168 0.7200
0.6515 0.2185 0.7200
0.6809 0.2189 0.7200
0.1940 0.2156 0.7200
0.2352 0.2146 0.7200
0.4344 0.2151 0.7200
0.1789 0.2116 0.7200
0.1817 0.2123 0.7200
0.1901 0.2115 0.7200
0.6227 0.2132 0.7200
0.1645 0.2099 0.7200
0.1755 0.2097 0.7200
0.2020 0.2108 0.7200
0.2029 0.2092 0.7200
0.1540 0.2065 0.7200
0.1946 0.2075 0.7200
0.2365 0.2070 0.7200
0.6872 0.2057 0.7200
0.6923 0.2064 0.7200
0.1450 0.2038 0.7200
0.1874 0.2044 0.7200
0.6816 0.2041 0.7200
0.6839 0.2030 0.7200
0.6924 0.2037 0.7200
0.1393 0.2005 0.7200
0.1433 0.2009 0.7200
0.1929 0.2026 0.7200
0.2015 0.2023 0.7200
0.2183 0.2026 0.7200
0.2219 0.2022 0.7200
0.2232 0.2026 0.7200
0.2654 0.2006 0.7200
0.2675 0.2001 0.7200
0.6758 0.2021 0.7200
0.1317 0.1997 0.7200
0.2176 0.1988 0.7200
0.5325 0.1986 0.7200
0.6984 0.1978 0.7200
0.7029 0.1989 0.7200
0.1278 0.1949 0.7200
0.2234 0.1946 0.7200
0.2261 0.1962 0.7200
0.2294 0.1946 0.7200
0.5176 0.1961 0.7200
0.7580 0.1951 0.7200
0.1934 0.1925 0.7200
0.2381 0.1937 0.7200
0.4976 0.1943 0.7200
0.6784 0.1936 0.7200
0.7067 0.1941 0.7200
0.7461 0.1928 0.7200
0.1283 0.1916 0.7200
0.1466 0.1897 0.7200
0.4592 0.1901 0.7200
0.4660 0.1904 0.7200
0.6713 0.1890 0.7200
0.6725 0.1894 0.7200
0.6769 0.1916 0.7200
0.6939 0.1915 0.7200
0.6972 0.1899 0.7200
0.7065 0.1896 0.7200
0.7334 0.1898 0.7200
0.1232 0.1886 0.7200
0.4516 0.1869 0.7200
0.4543 0.1866 0.7200
0.4612 0.1871 0.7200
0.1223 0.1840 0.7200
0.1346 0.1850 0.7200
0.4469 0.1856 0.7200
0.4558 0.1840 0.7200
0.6717 0.1858 0.7200
0.6820 0.1858 0.7200
0.7025 0.1840 0.7200
0.7093 0.1861 0.7200
0.1245 0.1829 0.7200
0.1960 0.1815 0.7200
0.4338 0.1819 0.7200
0.6672 0.1813 0.7200
0.6777 0.1825 0.7200
0.6786 0.1811 0.7200
0.6890 0.1814 0.7200
0.6929 0.1818 0.7200
0.7127 0.1828 0.7200
0.1269 0.1796 0.7200
0.2417 0.1800 0.7200
0.6644 0.1788 0.7200
0.6917 0.1783 0.7200
0.7145 0.1799 0.7200
0.1657 0.1752 0.7200
0.1675 0.1761 0.7200
0.2283 0.1755 0.7200
0.6132 0.1760 0.7200
0.6654 0.1770 0.7200
0.6851 0.1752 0.7200
0.6967 0.1752 0.7200
0.7034 0.1766 0.7200
0.7057 0.1757 0.7200
0.1268 0.1728 0.7200
0.1300 0.1734 0.7200
0.2487 0.1736 0.7200
0.4217 0.1739 0.7200
0.7343 0.1735 0.7200
0.1575 0.1714 0.7200
0.2237 0.1716 0.7200
0.2509 0.1706 0.7200
0.4658 0.1721 0.7200
0.6976 0.1708 0.7200
0.1625 0.1671 0.7200
0.2241 0.1694 0.7200
0.2520 0.1671 0.7200
0.3226 0.1668 0.7200
0.6632 0.1692 0.7200
0.7059 0.1692 0.7200
0.2161 0.1666 0.7200
0.2213 0.1651 0.7200
0.2534 0.1655 0.7200
0.3377 0.1648 0.7200
0.6637 0.1662 0.7200
0.6974 0.1647 0.7200
0.1325 0.1627 0.7200
0.1380 0.1613 0.7200
0.1406 0.1620 0.7200
0.2184 0.1623 0.7200
0.2203 0.1624 0.7200
0.4195 0.1627 0.7200
0.1455 0.1608 0.7200
0.2191 0.1589 0.7200
0.2987 0.1593 0.7200
0.3785 0.1605 0.7200
0.3840 0.1610 0.7200
0.3903 0.1608 0.7200
0.3939 0.1611 0.7200
0.6168 0.1584 0.7200
0.6725 0.1595 0.7200
0.2097 0.1572 0.7200
0.2133 0.1573 0.7200
0.2213 0.1561 0.7200
0.2518 0.1570 0.7200
0.3717 0.1557 0.7200
0.7089 0.1565 0.7200
0.1376 0.1550 0.7200
0.1512 0.1531 0.7200
0.1828 0.1535 0.7200
0.1860 0.1550 0.7200
0.2079 0.1539 0.7200
0.3655 0.1541 0.7200
0.7081 0.1551 0.7200
0.1475 0.1514 0.7200
0.2072 0.1503 0.7200
0.2525 0.1505 0.7200
0.3601 0.1503 0.7200
0.3628 0.1501 0.7200
0.4042 0.1500 0.7200
0.1364 0.1479 0.7200
0.2004 0.1473 0.7200
0.2215 0.1496 0.7200
0.2479 0.1488 0.7200
0.2522 0.1496 0.7200
0.3558 0.1488 0.7200
0.6160 0.1499 0.7200
0.6457 0.1499 0.7200
0.6495 0.1486 0.7200
0.6500 0.1488 0.7200
0.6993 0.1478 0.7200
0.1373 0.1467 0.7200
0.1888 0.1469 0.7200
0.2035 0.1469 0.7200
0.2484 0.1454 0.7200
0.4130 0.1467 0.7200
0.4158 0.1464 0.7200
0.6325 0.1453 0.7200
0.6356 0.1459 0.7200
0.6915 0.1465 0.7200
0.1270 0.1430 0.7200
0.1486 0.1440 0.7200
0.2049 0.1436 0.7200
0.2083 0.1422 0.7200
0.2472 0.1420 0.7200
0.2549 0.1418 0.7200
0.3512 0.1434 0.7200
0.3547 0.1437 0.7200
0.4173 0.1443 0.7200
0.6201 0.1427 0.7200
0.7077 0.1435 0.7200
0.2104 0.1415 0.7200
0.2241 0.1402 0.7200
0.4140 0.1412 0.7200
0.5984 0.1412 0.7200
0.6007 0.1415 0.7200
0.1168 0.1364 0.7200
0.1478 0.1374 0.7200
0.2101 0.1385 0.7200
0.2259 0.1385 0.7200
0.2524 0.1363 0.7200
0.3464 0.1387 0.7200
0.3479 0.1372 0.7200
0.4219 0.1388 0.7200
0.6418 0.1378 0.7200
0.6899 0.1363 0.7200
0.7043 0.1379 0.7200
0.1349 0.1349 0.7200
0.1364 0.1359 0.7200
0.1520 0.1359 0.7200
0.1887 0.1345 0.7200
0.2131 0.1335 0.7200
0.2155 0.1337 0.7200
0.3452 0.1343 0.7200
0.4038 0.1334 0.7200
0.4195 0.1349 0.7200
0.6396 0.1335 0.7200
0.1211 0.1319 0.7200
0.1403 0.1332 0.7200
0.1420 0.1320 0.7200
0.1510 0.1306 0.7200
0.2071 0.1322 0.7200
0.2126 0.1306 0.7200
0.4032 0.1323 0.7200
0.4218 0.1329 0.7200
0.4274 0.1326 0.7200
0.5663 0.1327 0.7200
0.6490 0.1317 0.7200
0.6966 0.1329 0.7200
0.1411 0.1296 0.7200
0.1486 0.1279 0.7200
0.3421 0.1302 0.7200
0.3816 0.1287 0.7200
0.3852 0.1299 0.7200
0.4076 0.1294 0.7200
0.4170 0.1303 0.7200
0.5559 0.1285 0.7200
0.6093 0.1282 0.7200
0.1250 0.1257 0.7200
0.1476 0.1269 0.7200
0.3390 0.1263 0.7200
0.4006 0.1269 0.7200
0.4243 0.1251 0.7200
0.4276 0.1266 0.7200
0.5945 0.1255 0.7200
0.1474 0.1248 0.7200
0.1521 0.1224 0.7200
0.1540 0.1225 0.7200
0.2726 0.1231 0.7200
0.3689 0.1237 0.7200
0.4003 0.1231 0.7200
0.4124 0.1227 0.7200
0.4201 0.1246 0.7200
0.5329 0.1231 0.7200
0.5846 0.1235 0.7200
0.5915 0.1232 0.7200
0.1324 0.1215 0.7200
0.1448 0.1197 0.7200
0.1486 0.1208 0.7200
0.1523 0.1206 0.7200
0.1532 0.1206 0.7200
0.2161 0.1217 0.7200
0.2444 0.1218 0.7200
0.2757 0.1205 0.7200
0.3338 0.1217 0.7200
0.3796 0.1218 0.7200
0.3920 0.1206 0.7200
0.4161 0.1195 0.7200
0.4227 0.1198 0.7200
0.4294 0.1208 0.7200
0.5140 0.1202 0.7200
0.5172 0.1216 0.7200
0.5214 0.1216 0.7200
0.1350 0.1179 0.7200
0.1476 0.1170 0.7200
0.2755 0.1168 0.7200
0.3326 0.1170 0.7200
0.3667 0.1188 0.7200
0.3757 0.1169 0.7200
0.3911 0.1189 0.7200
0.4140 0.1177 0.7200
0.4235 0.1173 0.7200
0.5553 0.1187 0.7200
0.5628 0.1175 0.7200
0.5649 0.1180 0.7200
0.5992 0.1176 0.7200
0.6044 0.1174 0.7200
0.1347 0.1155 0.7200
0.1578 0.1149 0.7200
0.1605 0.1149 0.7200
0.1623 0.1162 0.7200
0.1657 0.1157 0.7200
0.2739 0.1164 0.7200
0.3870 0.1146 0.7200
0.4255 0.1151 0.7200
0.4321 0.1156 0.7200
0.5509 0.1166 0.7200
0.6577 0.1151 0.7200
0.1385 0.1124 0.7200
0.1741 0.1126 0.7200
0.1757 0.1116 0.7200
0.1819 0.1139 0.7200
0.1859 0.1113 0.7200
0.2568 0.1112 0.7200
0.3258 0.1135 0.7200
0.3300 0.1115 0.7200
0.4082 0.1122 0.7200
0.4627 0.1114 0.7200
0.5378 0.1118 0.7200
0.1961 0.1093 0.7200
0.2239 0.1089 0.7200
0.3299 0.1103 0.7200
0.4178 0.1097 0.7200
0.4292 0.1098 0.7200
0.4642 0.1107 0.7200
0.5681 0.1105 0.7200
0.1552 0.1083 0.7200
0.2225 0.1059 0.7200
0.2275 0.1082 0.7200
0.2337 0.1081 0.7200
0.2763 0.1064 0.7200
0.3183 0.1059 0.7200
0.3249 0.1064 0.7200
0.3658 0.1064 0.7200
0.4072 0.1073 0.7200
0.4268 0.1062 0.7200
0.5093 0.1062 0.7200
0.5582 0.1073 0.7200
0.1415 0.1030 0.7200
0.2924 0.1043 0.7200
0.2974 0.1037 0.7200
0.3312 0.1044 0.7200
0.4057 0.1040 0.7200
0.4163 0.1053 0.7200
0.4177 0.1044 0.7200
0.4303 0.1034 0.7200
0.4319 0.1032 0.7200
0.4974 0.1046 0.7200
0.5080 0.1054 0.7200
0.5117 0.1051 0.7200
0.5464 0.1048 0.7200
0.1362 0.1014 0.7200
0.1390 0.1020 0.7200
0.1787 0.1017 0.7200
0.1821 0.1027 0.7200
0.1912 0.1016 0.7200
0.2943 0.1008 0.7200
0.3113 0.1015 0.7200
0.3283 0.1022 0.7200
0.3600 0.1002 0.7200
0.3875 0.1023 0.7200
0.4152 0.1004 0.7200
0.1885 0.0995 0.7200
0.1911 0.0996 0.7200
0.3096 0.0986 0.7200
0.3562 0.0982 0.7200
0.4140 0.0987 0.7200
0.4176 0.0986 0.7200
0.4772 0.0983 0.7200
0.1863 0.0959 0.7200
0.1911 0.0946 0.7200
0.3783 0.0968 0.7200
0.4192 0.0961 0.7200
0.4642 0.0969 0.7200
0.4759 0.0967 0.7200
0.5092 0.0955 0.7200
0.5139 0.0948 0.7200
0.5149 0.0962 0.7200
0.1410 0.0921 0.7200
0.1898 0.0934 0.7200
0.3235 0.0925 0.7200
0.3768 0.0941 0.7200
0.4181 0.0929 0.7200
0.4256 0.0943 0.7200
0.4282 0.0940 0.7200
0.4554 0.0936 0.7200
0.4572 0.0943 0.7200
0.4651 0.0920 0.7200
0.4984 0.0922 0.7200
0.1442 0.0891 0.7200
0.2007 0.0910 0.7200
0.3228 0.0904 0.7200
0.3270 0.0894 0.7200
0.3649 0.0909 0.7200
0.4266 0.0899 0.7200
0.4479 0.0907 0.7200
0.4887 0.0906 0.7200
0.1551 0.0870 0.7200
0.2078 0.0863 0.7200
0.4112 0.0866 0.7200
0.4139 0.0879 0.7200
0.4252 0.0887 0.7200
0.1593 0.0834 0.7200
0.1620 0.0852 0.7200
0.2163 0.0841 0.7200
0.4162 0.0860 0.7200
0.4273 0.0861 0.7200
0.1847 0.0816 0.7200
0.1877 0.0809 0.7200
0.2068 0.0821 0.7200
0.4232 0.0816 0.7200
0.1780 0.0786 0.7200
0.1883 0.0782 0.7200
0.3877 0.0803 0.7200
0.4237 0.0791 0.7200
0.4404 0.0793 0.7200
0.1893 0.0768 0.7200
0.4106 0.0767 0.7200
0.4213 0.0766 0.7200
0.2012 0.0745 0.7200
0.3704 0.0726 0.7200
0.3780 0.0714 0.7200
0.2135 0.0683 0.7200
0.2156 0.0678 0.7200
0.2216 0.0675 0.7200
0.4024 0.0681 0.7200
0.2288 0.0654 0.7200
0.2345 0.0656 0.7200
0.3970 0.0653 0.7200
0.2364 0.0632 0.7200
0.2429 0.0638 0.7200
0.2490 0.0613 0.7200
0.3921 0.0634 0.7200
0.4093 0.0628 0.7200
0.2591 0.0596 0.7200
0.4082 0.0602 0.7200
0.2611 0.0571 0.7200
0.2644 0.0572 0.7200
0.2722 0.0571 0.7200
0.2730 0.0562 0.7200
0.2756 0.0541 0.7200
0.2828 0.0531 0.7200
0.2910 0.0509 0.7200
0.2983 0.0513 0.7200
0.3040 0.0519 0.7200
0.3981 0.0526 0.7200
0.3245 0.0491 0.7200
0.3310 0.0455 0.7200
0.3431 0.0458 0.7200
0.3482 0.0469 0.7200
0.3529 0.0456 0.7200
0.3580 0.0464 0.7200
0.3593 0.0437 0.7200
0.3626 0.0436 0.7200


==> figures/events_slice_on.dat <==
x y t
0.5707 0.3157 0.7200
0.5749 0.3162 0.7200
0.5865 0.3125 0.7200
0.5216 0.3043 0.7200
0.6140 0.3035 0.7200
0.4728 0.3006 0.7200
0.5814 0.3010 0.7200
0.6143 0.3026 0.7200
0.6189 0.3021 0.7200
0.6199 0.2995 0.7200
0.5291 0.2971 0.7200
0.5726 0.2952 0.7200
0.6188 0.2963 0.7200
0.6241 0.2958 0.7200
0.5168 0.2931 0.7200
0.5227 0.2932 0.7200
0.5740 0.2919 0.7200
0.6206 0.2930 0.7200
0.6231 0.2941 0.7200
0.6267 0.2942 0.7200
0.5219 0.2903 0.7200
0.5235 0.2914 0.7200
0.5284 0.2900 0.7200
0.5737 0.2903 0.7200
0.6267 0.2893 0.7200
0.4867 0.2871 0.7200
0.5243 0.2864 0.7200
0.5265 0.2871 0.7200
0.5296 0.2811 0.7200
0.6429 0.2818 0.7200
0.5290 0.2792 0.7200
0.6589 0.2783 0.7200
0.4830 0.2754 0.7200
0.5783 0.2763 0.7200
0.6507 0.2753 0.7200
0.4566 0.2735 0.7200
0.5388 0.2730 0.7200
0.6515 0.2742 0.7200
0.6532 0.2727 0.7200
0.4579 0.2720 0.7200
0.5341 0.2704 0.7200
0.5389 0.2699 0.7200
0.5493 0.2718 0.7200
0.5832 0.2718 0.7200
0.4219 0.2694 0.7200
0.6640 0.2684 0.7200
0.4568 0.2657 0.7200
0.5839 0.2642 0.7200
0.5870 0.2642 0.7200
0.6644 0.2648 0.7200
0.6716 0.2649 0.7200
0.4536 0.2614 0.7200
0.5499 0.2621 0.7200
0.6848 0.2635 0.7200
0.4210 0.2606 0.7200
0.5327 0.2602 0.7200
0.5436 0.2588 0.7200
0.5468 0.2586 0.7200
0.4337 0.2563 0.7200
0.4736 0.2562 0.7200
0.5182 0.2581 0.7200
0.5892 0.2566 0.7200
0.4409 0.2539 0.7200
0.5179 0.2548 0.7200
0.5878 0.2528 0.7200
0.5913 0.2555 0.7200
0.4381 0.2519 0.7200
0.5188 0.2506 0.7200
0.5869 0.2519 0.7200
0.5929 0.2526 0.7200
0.6831 0.2510 0.7200
0.4483 0.2488 0.7200
0.4708 0.2492 0.7200
0.4726 0.2497 0.7200
0.5880 0.2474 0.7200
0.5923 0.2481 0.7200
0.4060 0.2446 0.7200
0.4469 0.2446 0.7200
0.5422 0.2465 0.7200
0.7489 0.2470 0.7200
0.4480 0.2419 0.7200
0.5680 0.2427 0.7200
0.4692 0.2409 0.7200
0.5105 0.2406 0.7200
0.5466 0.2403 0.7200
0.7475 0.2400 0.7200
0.7531 0.2415 0.7200
0.4688 0.2382 0.7200
0.4902 0.2357 0.7200
0.5274 0.2337 0.7200
0.7538 0.2348 0.7200
0.3962 0.2312 0.7200
0.7535 0.2314 0.7200
0.4594 0.2300 0.7200
0.7542 0.2289 0.7200
0.4310 0.2274 0.7200
0.4566 0.2271 0.7200
0.4621 0.2257 0.7200
0.7534 0.2269 0.7200
0.3188 0.2230 0.7200
0.4545 0.2244 0.7200
0.4929 0.2227 0.7200
0.4960 0.2231 0.7200
0.7540 0.2229 0.7200
0.2926 0.2198 0.7200
0.3006 0.2207 0.7200
0.6019 0.2215 0.7200
0.7528 0.2209 0.7200
0.4892 0.2194 0.7200
0.7516 0.2182 0.7200
0.2702 0.2156 0.7200
0.7508 0.2165 0.7200
0.7549 0.2164 0.7200
0.2611 0.2121 0.7200
0.4737 0.2137 0.7200
0.1889 0.2100 0.7200
0.2294 0.2102 0.7200
0.2327 0.2111 0.7200
0.2366 0.2109 0.7200
0.7535 0.2088 0.7200
0.2284 0.2063 0.7200
0.2577 0.2076 0.7200
0.2665 0.2063 0.7200
0.7078 0.2079 0.7200
0.7094 0.2063 0.7200
0.7522 0.2080 0.7200
0.7487 0.2039 0.7200
0.7539 0.2028 0.7200
0.1763 0.2002 0.7200
0.2115 0.2026 0.7200
0.2749 0.2011 0.7200
0.2773 0.2015 0.7200
0.7089 0.2026 0.7200
0.7157 0.2008 0.7200
0.7170 0.1986 0.7200
0.7475 0.1983 0.7200
0.1337 0.1968 0.7200
0.2655 0.1967 0.7200
0.7620 0.1952 0.7200
0.1357 0.1919 0.7200
0.2072 0.1935 0.7200
0.3968 0.1917 0.7200
0.6999 0.1938 0.7200
0.1392 0.1911 0.7200
0.3398 0.1896 0.7200
0.3483 0.1910 0.7200
0.7177 0.1890 0.7200
0.7201 0.1915 0.7200
0.7492 0.1901 0.7200
0.7505 0.1894 0.7200
0.1992 0.1868 0.7200
0.3316 0.1862 0.7200
0.6792 0.1883 0.7200
0.6824 0.1872 0.7200
0.7157 0.1885 0.7200
0.7423 0.1885 0.7200
0.7152 0.1841 0.7200
0.7176 0.1842 0.7200
0.7083 0.1812 0.7200
0.7406 0.1809 0.7200
0.1315 0.1800 0.7200
0.1368 0.1786 0.7200
0.1334 0.1755 0.7200
0.2947 0.1771 0.7200
0.3106 0.1764 0.7200
0.6701 0.1769 0.7200
0.6740 0.1775 0.7200
0.7360 0.1754 0.7200
0.2753 0.1729 0.7200
0.2915 0.1750 0.7200
0.6672 0.1739 0.7200
0.7247 0.1727 0.7200
0.7409 0.1723 0.7200
0.2662 0.1715 0.7200
0.2677 0.1696 0.7200
0.7202 0.1709 0.7200
0.7239 0.1721 0.7200
0.2267 0.1694 0.7200
0.2357 0.1692 0.7200
0.6670 0.1679 0.7200
0.6761 0.1667 0.7200
0.6840 0.1671 0.7200
0.7121 0.1668 0.7200
0.7285 0.1669 0.7200
0.2253 0.1642 0.7200
0.2481 0.1644 0.7200
0.2722 0.1650 0.7200
0.2741 0.1647 0.7200
0.6655 0.1640 0.7200
0.2272 0.1621 0.7200
0.3629 0.1636 0.7200
0.6652 0.1624 0.7200
0.6681 0.1617 0.7200
0.2696 0.1608 0.7200
0.2826 0.1609 0.7200
0.3593 0.1588 0.7200
0.4190 0.1609 0.7200
0.6678 0.1607 0.7200
0.6769 0.1597 0.7200
0.7123 0.1595 0.7200
0.2254 0.1562 0.7200
0.2403 0.1563 0.7200
0.3638 0.1581 0.7200
0.6646 0.1568 0.7200
0.7116 0.1564 0.7200
0.1607 0.1528 0.7200
0.1649 0.1533 0.7200
0.1959 0.1531 0.7200
0.1988 0.1546 0.7200
0.2349 0.1541 0.7200
0.2411 0.1554 0.7200
0.2706 0.1533 0.7200
0.4209 0.1539 0.7200
0.4225 0.1536 0.7200
0.6885 0.1528 0.7200
0.7158 0.1533 0.7200
0.1731 0.1522 0.7200
0.1755 0.1525 0.7200
0.2237 0.1518 0.7200
0.2366 0.1509 0.7200
0.2399 0.1527 0.7200
0.3515 0.1506 0.7200
0.3541 0.1511 0.7200
0.4265 0.1505 0.7200
0.4306 0.1518 0.7200
0.6589 0.1519 0.7200
0.6679 0.1525 0.7200
0.7113 0.1523 0.7200
0.7161 0.1520 0.7200
0.1933 0.1491 0.7200
0.2053 0.1488 0.7200
0.2379 0.1487 0.7200
0.2680 0.1474 0.7200
0.4265 0.1475 0.7200
0.6679 0.1497 0.7200
0.7120 0.1495 0.7200
0.1906 0.1457 0.7200
0.4345 0.1464 0.7200
0.6134 0.1463 0.7200
0.6580 0.1445 0.7200
0.6676 0.1446 0.7200
0.7103 0.1470 0.7200
0.3568 0.1426 0.7200
0.4340 0.1418 0.7200
0.6694 0.1439 0.7200
0.6701 0.1428 0.7200
0.7102 0.1432 0.7200
0.1605 0.1412 0.7200
0.1908 0.1395 0.7200
0.2169 0.1393 0.7200
0.2314 0.1393 0.7200
0.3547 0.1403 0.7200
0.4313 0.1409 0.7200
0.5916 0.1406 0.7200
0.6568 0.1405 0.7200
0.6710 0.1401 0.7200
0.6736 0.1398 0.7200
0.7123 0.1403 0.7200
0.1930 0.1365 0.7200
0.2220 0.1373 0.7200
0.2278 0.1363 0.7200
0.2332 0.1365 0.7200
0.2337 0.1383 0.7200
0.2762 0.1382 0.7200
0.3769 0.1373 0.7200
0.3800 0.1368 0.7200
0.4379 0.1381 0.7200
0.5819 0.1363 0.7200
0.6608 0.1378 0.7200
0.6623 0.1379 0.7200
0.7090 0.1366 0.7200
0.2244 0.1358 0.7200
0.2793 0.1333 0.7200
0.3504 0.1335 0.7200
0.4342 0.1337 0.7200
0.5614 0.1347 0.7200
0.6598 0.1337 0.7200
0.1893 0.1321 0.7200
0.1992 0.1329 0.7200
0.2015 0.1309 0.7200
0.2555 0.1317 0.7200
0.3695 0.1328 0.7200
0.3964 0.1326 0.7200
0.3978 0.1317 0.7200
0.4362 0.1325 0.7200
0.5545 0.1328 0.7200
0.6626 0.1325 0.7200
0.6758 0.1331 0.7200
0.1903 0.1287 0.7200
0.1974 0.1286 0.7200
0.2845 0.1298 0.7200
0.3488 0.1283 0.7200
0.3691 0.1280 0.7200
0.3885 0.1280 0.7200
0.4411 0.1287 0.7200
0.7053 0.1293 0.7200
0.7067 0.1304 0.7200
0.4374 0.1251 0.7200
0.5278 0.1255 0.7200
0.6679 0.1271 0.7200
0.1320 0.1228 0.7200
0.2515 0.1248 0.7200
0.3443 0.1223 0.7200
0.3613 0.1247 0.7200
0.4064 0.1247 0.7200
0.4428 0.1227 0.7200
0.6690 0.1248 0.7200
0.6713 0.1241 0.7200
0.6995 0.1244 0.7200
0.1336 0.1215 0.7200
0.1370 0.1212 0.7200
0.2473 0.1206 0.7200
0.2887 0.1208 0.7200
0.3437 0.1195 0.7200
0.3454 0.1197 0.7200
0.3820 0.1211 0.7200
0.3834 0.1205 0.7200
0.4077 0.1201 0.7200
0.4998 0.1219 0.7200
0.6674 0.1205 0.7200
0.1408 0.1174 0.7200
0.2348 0.1175 0.7200
0.2824 0.1194 0.7200
0.3571 0.1168 0.7200
0.3959 0.1194 0.7200
0.4794 0.1192 0.7200
0.6725 0.1188 0.7200
0.6752 0.1176 0.7200
0.6870 0.1181 0.7200
0.6891 0.1194 0.7200
0.1455 0.1158 0.7200
0.1947 0.1161 0.7200
0.2394 0.1148 0.7200
0.2603 0.1143 0.7200
0.2640 0.1143 0.7200
0.3572 0.1163 0.7200
0.3593 0.1157 0.7200
0.3660 0.1163 0.7200
0.3939 0.1143 0.7200
0.4087 0.1142 0.7200
0.4400 0.1145 0.7200
0.4677 0.1148 0.7200
0.4712 0.1152 0.7200
0.5953 0.1141 0.7200
0.5990 0.1164 0.7200
0.6801 0.1143 0.7200
0.1537 0.1127 0.7200
0.1572 0.1121 0.7200
0.3078 0.1120 0.7200
0.3166 0.1127 0.7200
0.3552 0.1135 0.7200
0.3583 0.1120 0.7200
0.3666 0.1125 0.7200
0.4391 0.1126 0.7200
0.5850 0.1115 0.7200
0.5861 0.1114 0.7200
0.5947 0.1133 0.7200
0.1726 0.1098 0.7200
0.2055 0.1106 0.7200
0.2130 0.1095 0.7200
0.2796 0.1098 0.7200
0.2835 0.1092 0.7200
0.3540 0.1086 0.7200
0.3744 0.1099 0.7200
0.4401 0.1084 0.7200
0.4418 0.1104 0.7200
0.4566 0.1087 0.7200
0.4751 0.1094 0.7200
0.5757 0.1101 0.7200
0.5802 0.1108 0.7200
0.1825 0.1068 0.7200
0.1952 0.1059 0.7200
0.2071 0.1069 0.7200
0.2428 0.1077 0.7200
0.2520 0.1072 0.7200
0.2679 0.1056 0.7200
0.2830 0.1064 0.7200
0.3387 0.1058 0.7200
0.3413 0.1083 0.7200
0.3559 0.1082 0.7200
0.3702 0.1067 0.7200
0.4053 0.1075 0.7200
0.4415 0.1061 0.7200
0.5693 0.1065 0.7200
0.5695 0.1072 0.7200
0.5732 0.1067 0.7200
0.2012 0.1033 0.7200
0.3622 0.1040 0.7200
0.4390 0.1054 0.7200
0.5618 0.1045 0.7200
0.2193 0.1016 0.7200
0.2720 0.1019 0.7200
0.2754 0.1012 0.7200
0.3918 0.1008 0.7200
0.4436 0.1010 0.7200
0.5505 0.1019 0.7200
0.5536 0.1005 0.7200
0.3389 0.0984 0.7200
0.3552 0.0986 0.7200
0.4115 0.0995 0.7200
0.4427 0.0974 0.7200
0.2345 0.0968 0.7200
0.3335 0.0963 0.7200
0.3375 0.0954 0.7200
0.3533 0.0952 0.7200
0.3634 0.0969 0.7200
0.4414 0.0947 0.7200
0.5184 0.0945 0.7200
0.5256 0.0949 0.7200
0.5320 0.0955 0.7200
0.3373 0.0929 0.7200
0.3526 0.0918 0.7200
0.3720 0.0925 0.7200
0.3848 0.0920 0.7200
0.4091 0.0925 0.7200
0.5090 0.0944 0.7200
0.5117 0.0938 0.7200
0.5151 0.0927 0.7200
0.3381 0.0893 0.7200
0.3501 0.0897 0.7200
0.3548 0.0901 0.7200
0.3842 0.0913 0.7200
0.4010 0.0901 0.7200
0.4056 0.0907 0.7200
0.4922 0.0901 0.7200
0.5076 0.0902 0.7200
0.3344 0.0867 0.7200
0.3385 0.0865 0.7200
0.3661 0.0889 0.7200
0.3700 0.0876 0.7200
0.3861 0.0870 0.7200
0.4972 0.0879 0.7200
0.3028 0.0839 0.7200
0.3340 0.0861 0.7200
0.3368 0.0857 0.7200
0.3410 0.0846 0.7200
0.3495 0.0859 0.7200
0.3540 0.0842 0.7200
0.3576 0.0835 0.7200
0.3832 0.0838 0.7200
0.4745 0.0842 0.7200
0.4846 0.0836 0.7200
0.3691 0.0813 0.7200
0.3787 0.0814 0.7200
0.3918 0.0833 0.7200
0.4584 0.0828 0.7200
0.4689 0.0815 0.7200
0.3396 0.0784 0.7200
0.3567 0.0779 0.7200
0.3797 0.0784 0.7200
0.4501 0.0798 0.7200
0.4542 0.0796 0.7200
0.4587 0.0783 0.7200
0.3365 0.0763 0.7200
0.3933 0.0771 0.7200
0.4354 0.0769 0.7200
0.4371 0.0768 0.7200
0.4423 0.0765 0.7200
0.4457 0.0750 0.7200
0.2122 0.0740 0.7200
0.3486 0.0743 0.7200
0.3609 0.0739 0.7200
0.3629 0.0727 0.7200
0.4003 0.0748 0.7200
0.4253 0.0729 0.7200
0.4279 0.0725 0.7200
0.4322 0.0741 0.7200
0.4355 0.0724 0.7200
0.2208 0.0697 0.7200
0.2234 0.0695 0.7200
0.3386 0.0696 0.7200
0.3501 0.0713 0.7200
0.3610 0.0696 0.7200
0.3407 0.0689 0.7200
0.3440 0.0677 0.7200
0.3632 0.0678 0.7200
0.3663 0.0687 0.7200
0.4197 0.0671 0.7200
0.2453 0.0665 0.7200
0.3405 0.0641 0.7200
0.3425 0.0664 0.7200
0.3572 0.0641 0.7200
0.2608 0.0637 0.7200
0.3435 0.0619 0.7200
0.3724 0.0635 0.7200
0.2698 0.0608 0.7200
0.3499 0.0601 0.7200
0.3585 0.0608 0.7200
0.4135 0.0610 0.7200
0.4166 0.0608 0.7200
0.4060 0.0553 0.7200
0.3575 0.0502 0.7200
0.4050 0.0502 0.7200
0.3526 0.0494 0.7200
0.4023 0.0482 0.7200
0.3965 0.0470 0.7200
0.3883 0.0432 0.7200

